A~posteriori error analysis for optimization with PDE constraints

We consider finite element solutions to optimization problems, where the state depends on the possibly constrained control through a linear partial differential equation. Basing upon a reduced and rescaled optimality system, we derive a posteriori bounds capturing the approximation of the state, the adjoint state, the control and the observation. The upper and lower bounds show a gap, which grows with decreasing cost or Tikhonov regularization parameter. This growth is mitigated compared to previous results and can be countered by refinement if control and observation involve compact operators. Numerical results illustrate these properties for model problems with distributed and boundary control.

==> distributed-control-4p1.txt <==
Dofs      H1error  dkalpha Asbou     Uasbou  Nasbou    esti      lower
38.0000000000 1.0066849599 1.1148662768 4470.9048596135 45.1643708847 362.7863989764 0.9069659974 0.0022617606
42.0000000000 1.0066879919 1.1150162428 4009.1533046989 40.5351556460 339.5896621801 0.8489741555 0.0021171425
48.0000000000 0.7953656199 0.9026874685 3080.5381336720 31.2337247868 296.2722791855 0.7406806980 0.0018470840
58.0000000000 0.6521422398 0.7577027569 2356.9057910395 23.9672490943 255.1454699202 0.6378636748 0.0015906825
66.0000000000 0.6372874882 0.7357218907 2040.3813896652 20.7930187169 238.8540029518 0.5971350074 0.0014891147
88.0000000000 0.5847875477 0.6831497518 1563.0239081998 15.9902396358 207.9611800799 0.5199029502 0.0012965161
116.0000000000 0.4684533373 0.5359695144 1177.5312652345 12.0925126869 175.2500645613 0.4381251614 0.0010925814
148.0000000000 0.4192789042 0.4997816123 855.9573199715 8.8556465122 153.8519110592 0.3846297776 0.0009591765
186.0000000000 0.3568323993 0.4184437727 648.3870742845 6.7546435791 135.3277088342 0.3383192721 0.0008436890
242.0000000000 0.3210426920 0.3805210662 497.3752257720 5.2172507973 118.2684190059 0.2956710475 0.0007373343
348.0000000000 0.2610933965 0.3116523493 343.1597469800 3.6403827778 98.0756543275 0.2451891358 0.0006114442
430.0000000000 0.2281705324 0.2660259825 272.9635472490 2.9182847057 87.1328320896 0.2178320802 0.0005432221
606.0000000000 0.1900023272 0.2162206038 186.5994001594 2.0275684540 72.7400547831 0.1818501370 0.0004534916
802.0000000000 0.1683113316 0.1923638705 139.8712867034 1.5413321696 63.2130497248 0.1580326243 0.0003940963
1184.0000000000 0.1392019420 0.1610400325 96.0834907804 1.0802041555 52.0685156806 0.1301712892 0.0003246167
1586.0000000000 0.1163409974 0.1339097573 70.3783175509 0.8066268818 44.3639900264 0.1109099751 0.0002765835
2148.0000000000 0.0988953928 0.1093686358 50.9927797023 0.5990558662 38.0474511462 0.0951186279 0.0002372036
2914.0000000000 0.0849324799 0.0931880238 36.6999861357 0.4440236993 32.5856299675 0.0814640749 0.0002031523
3956.0000000000 0.0745740230 0.0815393372 27.1453614065 0.3382527761 28.0726759186 0.0701816898 0.0001750167
5014.0000000000 0.0652088895 0.0710755976 21.9151861960 0.2782709827 24.7607322350 0.0619018306 0.0001543687
6508.0000000000 0.0559787353 0.0611495105 16.4727810865 0.2165111228 21.5793692659 0.0539484232 0.0001345347
9102.0000000000 0.0472732586 0.0505727291 11.7452489215 0.1615384577 18.2805412337 0.0457013531 0.0001139685
11736.0000000000 0.0420552311 0.0442939542 8.9610742174 0.1286353980 16.1244039258 0.0403110098 0.0001005262
16910.0000000000 0.0356535857 0.0375192006 6.3939558307 0.0966763805 13.4814343890 0.0337035860 0.0000840488
22548.0000000000 0.0301455463 0.0316699693 4.7774697388 0.0759163621 11.5603313484 0.0289008284 0.0000720719
31636.0000000000 0.0251734600 0.0261840166 3.3521358416 0.0573458087 9.7591633662 0.0243979084 0.0000608427
42332.0000000000 0.0219665046 0.0226896899 2.5053201060 0.0457256288 8.4518735969 0.0211296840 0.0000526925
58066.0000000000 0.0192878660 0.0198584244 1.8264441857 0.0360791919 7.2702167673 0.0181755419 0.0002718920
79780.0000000000 0.0160866553 0.0165287536 1.3618468971 0.0286892243 6.1430590450 0.0153576476 0.0020260709
103818.0000000000 0.0138406482 0.0142008654 1.0231164491 0.0233863280 5.3556107041 0.0133890268 0.0033917255
146902.0000000000 0.0116612642 0.0118793095 0.7259897268 0.0183721494 4.5183894518 0.0112959736 0.0042197979


==> distributed-control-8p1.txt <==
Dofs      H1error  dkalpha Asbou     Uasbou  Nasbou    esti      lower
38.0000000000 1.1481739456 11.3954758795 60282430.2558206841 6028.8682538890 49124.6052947764 1.2281151324 0.0000307021
40.0000000000 1.1489141312 7.7423876018 53257624.3157958165 5326.3395227189 44389.0036620268 1.1097250916 0.0000277424
42.0000000000 1.0026229136 7.0688449042 42861946.1188502386 4286.6977451702 37272.1223864530 0.9318030597 0.0000232945
50.0000000000 0.8165870059 6.5367572503 28830280.8411798812 2883.4795085700 29590.8961133496 0.7397724028 0.0000184938
72.0000000000 0.8017973651 5.3008181987 22163032.7954966426 2216.7563468756 26989.7184266575 0.6747429607 0.0000168682
88.0000000000 0.6246937190 3.5987034687 16613118.7152170837 1661.7223245339 23065.0097876336 0.5766252447 0.0000144153
118.0000000000 0.5152739862 3.4394719168 11945164.5169602893 1194.8749935365 19121.1735912313 0.4780293398 0.0000119504
148.0000000000 0.4617155112 3.3129186907 9179893.0674436949 918.3108051512 16533.1794926700 0.4133294873 0.0000103330
194.0000000000 0.4343608642 2.5794413101 6735563.6712265983 673.8457683022 14271.4302552299 0.3567857564 0.0000089194
244.0000000000 0.3608637360 2.0744416631 4812302.1570465975 481.4828872763 12032.7944142803 0.3008198604 0.0000075203
348.0000000000 0.3020448001 1.7791824059 3496116.7865170701 349.8288464382 10086.0268443324 0.2521506711 0.0000063036
434.0000000000 0.2739466436 1.5262479114 2761712.7689760379 276.3679049000 8970.5917160427 0.2242647929 0.0000056065
574.0000000000 0.2066313590 1.0037011121 1950442.8307284880 195.2148183288 7602.2695107178 0.1900567378 0.0000047513
718.0000000000 0.1841719266 0.9067851791 1558657.5560639678 156.0179857670 6713.2783682375 0.1678319592 0.0000041957
932.0000000000 0.1715329897 0.7519948815 1180328.2815849627 118.1689077681 5915.8600140748 0.1478965004 0.0000036973
1270.0000000000 0.1430452112 0.6324668087 886101.1892245820 88.7269691497 5028.9169654842 0.1257229241 0.0000031430
1646.0000000000 0.1195788471 0.4768055630 667573.1846190055 66.8598119535 4367.1789137699 0.1091794728 0.0000027294
2240.0000000000 0.0976927493 0.2976462148 482897.5422253655 48.3781483048 3729.2758845909 0.0932318971 0.0000023307
2968.0000000000 0.0859972531 0.2359195625 358387.5054934210 35.9161035777 3237.7855497061 0.0809446387 0.0000020236
4074.0000000000 0.0747884873 0.2078318058 262943.7932896050 26.3610844970 2773.6510606484 0.0693412765 0.0000017335
5126.0000000000 0.0656241925 0.1801018907 211795.7286322686 21.2387553553 2452.2547056676 0.0613063676 0.0000015326
6566.0000000000 0.0558665735 0.1273635556 160801.6927094768 16.1322967079 2149.6266633103 0.0537406666 0.0000013435
9174.0000000000 0.0473364101 0.0923798309 115129.7594098376 11.5573729179 1822.1085698394 0.0455527142 0.0000011388
11836.0000000000 0.0420729176 0.0802861251 87281.9912495245 8.7674865866 1606.5684139271 0.0401642103 0.0000010041
16890.0000000000 0.0358760653 0.0693440778 63072.0869012598 6.3403158684 1349.6483926158 0.0337412098 0.0000008435
22500.0000000000 0.0302445476 0.0530372702 47169.5287438370 4.7454213621 1157.7211939460 0.0289430298 0.0000007236
31132.0000000000 0.0254055537 0.0394852506 33492.0281485287 3.3734605737 983.8041964350 0.0245951049 0.0000006149
41766.0000000000 0.0221158376 0.0325111961 24961.8133213800 2.5172010163 850.8561708189 0.0212714043 0.0000005318
58380.0000000000 0.0192556921 0.0283402522 17835.0482874087 1.8014563044 725.2648521084 0.0181316213 0.0000004533
75552.0000000000 0.0166517691 0.0235546989 14090.8807434825 1.4247592023 632.5441537662 0.0158136038 0.0000003953
101620.0000000000 0.0140013790 0.0193865636 10238.9496431074 1.0373273077 541.4430438116 0.0135360761 0.0000003384
138378.0000000000 0.0119994524 0.0152703264 7514.5764234541 0.7630163941 465.4021349853 0.0116350534 0.0000002909


==> neumann-control-1p1.txt <==
Dofs      H1error   Asbou       Nasbou    esti      lower  lextra
46.0000000000 0.0148518716 0.0303992572 0.0319261710 0.0100959417 0.0007396776 0.0007396776
50.0000000000 0.0139832808 0.0274398971 0.0300343335 0.0094976902 0.0006958468 0.0006958468
56.0000000000 0.0120222224 0.0291651494 0.0320530650 0.0101360691 0.0007426176 0.0007426176
62.0000000000 0.0106477028 0.0244225522 0.0274647713 0.0086851233 0.0006363142 0.0006363142
70.0000000000 0.0100568168 0.0217071700 0.0249166327 0.0078793311 0.0005772780 0.0005772780
86.0000000000 0.0092612969 0.0192246353 0.0231381836 0.0073169361 0.0005360742 0.0005360742
116.0000000000 0.0078781167 0.0174858777 0.0218786784 0.0069186456 0.0005068935 0.0005068935
120.0000000000 0.0074328913 0.0164133265 0.0204387574 0.0064633026 0.0004735329 0.0004735329
172.0000000000 0.0060443503 0.0126138511 0.0167633808 0.0053010465 0.0003883804 0.0003883804
220.0000000000 0.0052665515 0.0110441781 0.0153855920 0.0048653514 0.0003564592 0.0003564592
280.0000000000 0.0045218872 0.0092993698 0.0131801508 0.0041679296 0.0003053627 0.0003053627
348.0000000000 0.0040623049 0.0079865097 0.0117591488 0.0037185694 0.0002724404 0.0002724404
462.0000000000 0.0035298727 0.0069103445 0.0105433114 0.0033340878 0.0002442714 0.0002442714
676.0000000000 0.0028340074 0.0053709615 0.0085856069 0.0027150073 0.0001989146 0.0001989146
884.0000000000 0.0024491263 0.0045172237 0.0075073706 0.0023740390 0.0002308544 0.0001739336
1308.0000000000 0.0019834072 0.0035065421 0.0060840750 0.0019239535 0.0003413648 0.0001409582
1716.0000000000 0.0017402103 0.0030110387 0.0053849456 0.0017028693 0.0003946999 0.0001247605
2684.0000000000 0.0013689591 0.0022749072 0.0042696526 0.0013501827 0.0004254583 0.0000989209
3474.0000000000 0.0012040722 0.0019553442 0.0037677003 0.0011914514 0.0004275587 0.0000872915
5288.0000000000 0.0009665811 0.0015109462 0.0030253595 0.0009567027 0.0004024591 0.0000700927
6356.0000000000 0.0008861986 0.0013622086 0.0027794246 0.0008789312 0.0003956538 0.0000643948
10096.0000000000 0.0006950922 0.0010324264 0.0021905326 0.0006927072 0.0003529881 0.0000507511
13254.0000000000 0.0006090783 0.0008848244 0.0019196832 0.0006070571 0.0003292899 0.0000444759
19972.0000000000 0.0004921781 0.0006948665 0.0015533161 0.0004912017 0.0002875368 0.0000359878
23732.0000000000 0.0004528483 0.0006309506 0.0014298169 0.0004521478 0.0002733450 0.0000331265
31656.0000000000 0.0003897555 0.0005330344 0.0012313388 0.0003893835 0.0002457326 0.0000285281
40256.0000000000 0.0003443162 0.0004637001 0.0010897351 0.0003446045 0.0002255088 0.0000252474


==> neumann-control5-2p1.txt <==
Dofs      H1error   Asbou       Nasbou    esti      lower  lextra
46.0000000000 0.0155243395 0.0528990102 0.0664576910 0.0105078836 0.0003995663 0.0003995663
50.0000000000 0.0144589422 0.0466980445 0.0617440792 0.0097625961 0.0003712265 0.0003712265
56.0000000000 0.0124312970 0.0493662469 0.0656150170 0.0103746451 0.0003944999 0.0003944999
62.0000000000 0.0108945568 0.0409054709 0.0558456579 0.0088299738 0.0003357632 0.0003357632
70.0000000000 0.0102564650 0.0360717306 0.0505046662 0.0079854889 0.0003036513 0.0003036513
86.0000000000 0.0093686894 0.0314079192 0.0466690644 0.0073790270 0.0002805903 0.0002805903
118.0000000000 0.0079119534 0.0277730926 0.0435678131 0.0068886761 0.0002619446 0.0002619446
122.0000000000 0.0074402812 0.0260272284 0.0405998513 0.0064194001 0.0002441002 0.0002441002
170.0000000000 0.0061436879 0.0203352757 0.0339972036 0.0053754299 0.0002044028 0.0002044028
220.0000000000 0.0053080088 0.0172754342 0.0308591539 0.0048792606 0.0001855358 0.0001855358
280.0000000000 0.0045468058 0.0144683550 0.0264208473 0.0041775028 0.0001588512 0.0001588512
348.0000000000 0.0040772996 0.0122779322 0.0235579911 0.0037248455 0.0001416387 0.0001416387
462.0000000000 0.0035398576 0.0104997037 0.0211106736 0.0033378906 0.0001269246 0.0001269246
674.0000000000 0.0028437492 0.0080443991 0.0171989363 0.0027193906 0.0001034059 0.0001034059
886.0000000000 0.0024503546 0.0066564539 0.0150205335 0.0023749549 0.0000903086 0.0000903086
1312.0000000000 0.0019824325 0.0050780297 0.0121490690 0.0019209365 0.0000730443 0.0000730443
1728.0000000000 0.0017346657 0.0042952378 0.0107292207 0.0016964387 0.0000645077 0.0000645077
2692.0000000000 0.0013677182 0.0031950299 0.0085287485 0.0013485135 0.0000512777 0.0000512777
3492.0000000000 0.0012013290 0.0027083715 0.0075142901 0.0011881136 0.0000451785 0.0000451785
5290.0000000000 0.0009669499 0.0020658029 0.0060520228 0.0009569088 0.0000363868 0.0000363868
6344.0000000000 0.0008876184 0.0018499435 0.0055683155 0.0008804280 0.0000334786 0.0000334786
8066.0000000000 0.0007803268 0.0015815849 0.0048982523 0.0007744817 0.0000294500 0.0000294500
9874.0000000000 0.0007009999 0.0013850342 0.0044140694 0.0006979257 0.0000265389 0.0000265389
11906.0000000000 0.0006405490 0.0012387306 0.0040395187 0.0006387040 0.0000386773 0.0000242870
16284.0000000000 0.0005459015 0.0010203921 0.0034430253 0.0005443901 0.0000683881 0.0000207006
21222.0000000000 0.0004780334 0.0008658608 0.0030159200 0.0004768588 0.0000878568 0.0000181327
25636.0000000000 0.0004362888 0.0007737538 0.0027542218 0.0004354807 0.0000972076 0.0000165593
34204.0000000000 0.0003738972 0.0006431600 0.0023627019 0.0003735760 0.0001039919 0.0000142054
40564.0000000000 0.0003429885 0.0005801121 0.0021711721 0.0003432925 0.0001064728 0.0000130538

